Efficient Nonnegative Tensor Factorization via Saturating Coordinate Descent

With the advancements in computing technology and web-based applications, data is increasingly generated in multi-dimensional form. This data is usually sparse due to the presence of a large number of users and fewer user interactions. To deal with this, the Nonnegative Tensor Factorization (NTF) based methods have been widely used. However existing factorization algorithms are not suitable to process in all three conditions of size, density, and rank of the tensor. Consequently, their applicability becomes limited. In this paper, we propose a novel fast and efficient NTF algorithm using the element selection approach. We calculate the element importance using Lipschitz continuity and propose a saturation point based element selection method that chooses a set of elements column-wise for updating to solve the optimization problem. Empirical analysis reveals that the proposed algorithm is scalable in terms of tensor size, density, and rank in comparison to the relevant state-of-the-art algorithms.

==> delf1.dat <==
%% LaTeX2e file `delf1.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis fmu fhals bcdp gcd sacd dum
 5 0.1342 0.1852 0.2262 0.2262 0.2207 0.35
 10 0.1494 0.2096 NaN 0.2572 0.254 0.35
 25 0.15 0.2153 NaN 0.269 0.2684 0.35
 50 0.1451 0.2101 NaN 0.2654 0.2662 0.35
 100 0.1446 0.2093 NaN 0.265 0.2656 0.35


==> delpr.dat <==
%% LaTeX2e file `delpr.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis fmu fhals bcdp gcd sacd fmur fhalsr bcdpr gcdr sacdr dum
 5 0.2754 0.3655 0.4408 0.4408 0.4309 0.08875 0.124 0.1521 0.1521 0.1484 0.55
 10 0.2197 0.3018 NaN 0.3704 0.3668 0.1132 0.1605 NaN 0.197 0.1943 0.55
 25 0.1677 0.2396 NaN 0.3008 0.3009 0.1357 0.1956 NaN 0.2433 0.2422 0.55
 50 0.1475 0.2132 NaN 0.2694 0.2705 0.1429 0.2071 NaN 0.2611 0.2622 0.55
 100 0.1446 0.2093 NaN 0.265 0.2656 0.1446 0.2093 NaN 0.265 0.2656 0.55


==> delrmr.dat <==
%% LaTeX2e file `delrmr.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis fmu fhals bcdp gcd sacd dum out label
 10 0.9971 0.9979 0.9979 0.9977 0.9972 0.996 NaN NaN
 20 0.9958 0.9965 NaN 0.9955 0.9952 0.996 0.9958 o.o.t
 50 NaN 0.9938 NaN 0.9921 0.9914 0.996 0.9938 o.o.t
 75 NaN NaN NaN 0.9897 0.9888 0.996 NaN NaN
 100 NaN NaN NaN 0.9868 0.9868 0.996 NaN NaN


==> delrr.dat <==
%% LaTeX2e file `delrr.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis fmu fhals bcdp gcd sacd dum out label
 10 126.3 122.2 472.6 472.6 9.08 70 NaN NaN
 20 257.4 234.7 NaN 1086 15.39 80 257.4 o.o.t
 50 NaN 20760 NaN 3024 39.24 95 20760 o.o.t
 75 NaN NaN NaN 5218 68.88 95 NaN NaN
 100 NaN NaN NaN 7938 90.86 95 NaN NaN


==> den.dat <==
%% LaTeX2e file `den.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis apg fmu fhals bcdp gcd sacd dum
 $1.0e^{-3}$ 694 694 695.9 1744 1156 831.3 1
 $1.0e^{-4}$ NaN 105.6 103.2 177.3 381.1 82.31 1
 $1.0e^{-5}$ NaN 44.38 44.43 26.38 91 9.17 1
 $1.0e^{-6}$ NaN 39.46 38.81 12.13 61.06 1.4 1
 $1.0e^{-7}$ NaN 38.84 38.46 11.62 59.69 0.84 1 


==> denhpc.dat <==
%% LaTeX2e file `denhpc.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis apg fmu fhals bcdp gcd sacd fsacd dum
 $1.0e^{-4}$ 19710 19710 19710 19710 25410 17590 4398 30000
 $1.0e^{-5}$ NaN NaN NaN 2241 7610 1576 397.5 140000
 $1.0e^{-6}$ NaN NaN NaN 265.1 3723 102.8 70.17 10000
 $1.0e^{-7}$ NaN NaN NaN 186 3692 18.32 16.06 10000
 $1.0e^{-8}$ NaN NaN NaN 167.1 3664 15.31 15.65 10000


==> denmttkrp.dat <==
%% LaTeX2e file `denmttkrp.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis gcd sacd mttkrp
 $1.0e^{-4}$ 8506 1.287 16910
 $1.0e^{-5}$ 5832 1.11 1778
 $1.0e^{-6}$ 3619 1.14 104
 $1.0e^{-7}$ 3675 1.09 16.22
 $1.0e^{-8}$ 3650 0.94 14.36


==> dimhpc.dat <==
%% LaTeX2e file `dimhpc.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis apg fmu fhals bcdp gcd sacd fsacd dum out label
 $2^6$ 57.46 0.26 0.26 5.29 55.31 7.57 9.37 10000 NaN NaN
 $2^7$ 231 0.51 0.48 5.85 90.91 7.57 9.61 10000 NaN NaN
 $2^8$ 3669 1.22 1.22 6.59 135.4 6.92 9.8 10000 3669 o.m
 $2^9$ NaN 7.23 7.38 8.23 232.5 6.05 9.7 100 NaN NaN
 $2^{10}$ NaN 28.99 30.06 13.71 461.7 8.62 10.1 10000 NaN NaN
 $2^{11}$ NaN 115.1 117.9 40.54 937.8 20.1 13.38 10000 NaN NaN
 $2^{12}$ NaN 627.1 489.6 230.5 937.8 131.4 57.9 10000 NaN NaN
 $2^{13}$ NaN 2119 2065 2241 7610 1576 397.8 25000 2241 o.m
 $2^{14}$ NaN NaN NaN NaN 28050 14480 3490 100 NaN NaN


==> dimrmse.dat <==
%% LaTeX2e file `dimrmse.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
xaxis apg labe fmu labe fhals labe bcdp labe gcd labe sacd labe dum out labe
$2^6$ 5.26 NaN 0.1 NaN 0.08 NaN 0.52 NaN 4.98 NaN 0.81 NaN 1 0 0
$2^7$ 84.02 NaN 0.17 NaN 0.15 NaN 0.67 NaN 2.99 NaN 0.78 NaN 1 84.02 o.m
$2^8$ NaN NaN 0.39 NaN 0.38 NaN 0.63 NaN 8.22 NaN 0.77 NaN 1 0 0
$2^9$ NaN NaN 1.27 NaN 1.21 NaN 0.86 NaN 9.88 NaN 0.67 NaN 1 0 0
$2^{10}$ NaN NaN 5.31 NaN 5.03 NaN 2.49 NaN 22.86 NaN 0.93 NaN 1 0 0
$2^{11}$ NaN NaN 19.57 NaN 19.52 NaN 9.09 NaN 53.03 NaN 2.75 NaN 1 0 0
$2^{12}$ NaN NaN 87.21 NaN 90.77 NaN 62.38 NaN 155.8 NaN 24.49 NaN 1 0 0
$2^{13}$ NaN NaN 572.2 NaN 492.6 NaN 458.6 NaN 1056 NaN 165.8 NaN 1 572.2 o.m
$2^{14}$ NaN NaN NaN NaN NaN NaN NaN NaN 3103 NaN 1325 NaN 1 0 0 


==> gowallaf1.dat <==
%% LaTeX2e file `gowallaf1.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis fmu  fhals bcdp gcd  sacd dum
 5  0.0523 0.1040 0.1526 0.2905 0.2905 0.5
 10  0.0516 0.1032 0.1513 NaN  0.2945 0.5
 25  0.0512 0.1025 0.1505 NaN  0.2962 0.5
 50  0.0511 0.1023 0.1503 NaN  0.2962 0.5
 100  0.0511  0.1022 0.1503 NaN  0.2968 0.5


==> gowallapr.dat <==
%% LaTeX2e file `gowallapr.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis fmu fhals bcdp gcd  sacd fmur fhalsr bcdpr gcdr sacdr dum
 5 0.0611 0.1176 0.1732 0.3174 0.3174 0.0457 0.0932 0.1361 0.2677 0.2677 0.5
 10 0.0550 0.1082 0.1592 NaN  0.3044 0.0486 0.0986 0.1442 NaN  0.2852 0.5
 25 0.0521 0.1038 0.1527 NaN  0.2986 0.0503 0.1013 0.1485 NaN  0.2937 0.5
 50 0.0514 0.1027 0.1511 NaN  0.2974 0.0507 0.1018 0.1496 NaN  0.2958 0.5
 100 0.0511 0.1023 0.1502 NaN  0.2970 0.0510 0.1021 0.1502 NaN  0.2966 0.5


==> gowallarmr.dat <==
%% LaTeX2e file `gowallarmr.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis fmu   fhals  bcdp  gcd   sacd  dum out label
 10  0.99994615 0.99994739 0.99995761 0.99994739 0.99995390 0.999966 NaN NaN
 20  0.99994275 0.99994583 0.99995199 NaN   0.9999429 0.999966 0.999948 o.m
 50  NaN   NaN   NaN   NaN   0.9999354 0.999966 NaN NaN
 75  NaN   NaN   NaN   NaN   0.9999167 0.999966 NaN NaN
 100  NaN   NaN   NaN   NaN   0.9998932 0.999966 NaN NaN


==> gowallarr.dat <==
%% LaTeX2e file `gowallarr.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis fmu fhals bcdp gcd sacd dum out label
 10 606.73 635.73 1776.01 1776.01 852.320 600 NaN NaN
 20 1097.64 1035.40 4322.98 NaN 1714.98 600 1050 o.m
 50 NaN NaN NaN NaN 4254.84 600 NaN NaN
 75 NaN NaN NaN NaN 6493.26 600 NaN NaN
 100 NaN NaN NaN NaN 9055.21 600 NaN NaN


==> lasstrmr.dat <==
%% LaTeX2e file `lasstrmr.dat'
%% generated by the `filecontents' environment
%% from source `figex' on 2019/04/18.
%%
xaxis fmu fhals bcdp gcd sacd dum out label
10 0.9756 0.9771 0.9769 0.9763 0.9759 0.998 NaN NaN
20 0.9672 0.9673 0.9691 0.9676 0.9681 0.998 NaN NaN
50 0.9501 0.9511 0.9534 0.95 0.9502 0.998 0.9534 o.m
75 0.9413 0.9419 NaN 0.9408 0.941 0.998 NaN NaN
100 0.9339 0.9331 NaN 0.9309 0.9309 0.998 NaN NaN

 


==> lastf1.dat <==
%% LaTeX2e file `lastf1.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis fmu fhals bcdp gcd sacd dum
 5 0.438 0.4435 0.4079 0.4488 0.5943 0.8
 10 0.4702 0.4762 0.4366 0.4842 0.6404 0.8
 25 0.5019 0.507 0.4634 0.5183 0.6834 0.8
 50 0.5172 0.5222 0.4756 0.5351 0.7058 0.8
 100 0.524 0.5299 0.481 0.5429 0.7176 0.8


==> lastfmpr.dat <==
%% LaTeX2e file `lastfmpr.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis fmu fhals bcdp gcd sacd fmur fhalsr bcdpr gcdr sacdr dum
 5 0.6126 0.6164 0.5773 0.6276 0.773 0.3408 0.3463 0.3154 0.3493 0.4827 1
 10 0.577 0.5813 0.5406 0.5945 0.7493 0.3966 0.4033 0.3661 0.4084 0.5591 1
 25 0.5505 0.5543 0.5101 0.5685 0.7327 0.4612 0.4672 0.4245 0.4761 0.6403 1
 50 0.5379 0.5422 0.4955 0.5562 0.7267 0.4981 0.5035 0.4572 0.5155 0.686 1
 100 0.5298 0.5356 0.4866 0.5487 0.7234 0.5185 0.5244 0.4754 0.5373 0.7119 1


==> lastrmr.dat <==
%% LaTeX2e file `lastrmr.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis fmu fhals bcdp gcd sacd dum out label
 10 0.9756 0.9771 0.9769 0.9763 0.9759 0.977 NaN NaN
 20 0.9672 0.9673 0.9691 0.9676 0.9681 0.977 NaN NaN
 50 0.9501 0.9511 0.9534 0.95 0.9502 0.97 0.9534 o.m
 75 0.9413 0.9419 NaN 0.9408 0.941 0.96 NaN NaN
 100 0.9339 0.9331 NaN 0.9309 0.9309 0.96 NaN NaN


==> lastrr.dat <==
%% LaTeX2e file `lastrr.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis fmu fhals bcdp gcd sacd dum out label
 10 28.8 28.83 46.69 113.6 5.23 1500 NaN NaN
 20 52.75 56.41 92.21 316.1 10.31 1500 NaN NaN
 50 119.4 118.2 261.6 857.2 24.43 1500 261.6 o.o.t
 75 176.3 177.5 NaN 1450 37.01 1500 NaN NaN
 100 237.1 232.9 NaN 2165 49.66 1500 NaN NaN


==> movief1.dat <==
%% LaTeX2e file `movief1.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis fmu fhals bcdp gcd sacd dum
 5 0.1258 0.05053 0.103 0.1389 0.184 0.5
 10 0.1238 0.04931 0.1069 0.1378 0.1872 0.5
 25 0.1193 0.04802 0.1088 0.1331 0.1827 0.5
 50 0.1161 0.04618 0.109 0.13 0.1809 0.5
 100 0.1151 0.04576 0.1088 0.1289 0.1799 0.5


==> moviepr.dat <==
%% LaTeX2e file `moviepr.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis fmu fhals bcdp gcd sacd fmur fhalsr bcdpr gcdr sacdr dum
 5 0.1825 0.08593 0.1651 0.1974 0.2477 0.09594 0.03579 0.0749 0.1072 0.1464 0.33
 10 0.1538 0.06952 0.1426 0.169 0.2225 0.1036 0.0382 0.08553 0.1162 0.1616 0.33
 25 0.1298 0.05665 0.1223 0.144 0.1948 0.1103 0.04167 0.09801 0.1237 0.1721 0.33
 50 0.1204 0.05021 0.1149 0.1345 0.186 0.1121 0.04275 0.1037 0.1258 0.176 0.33
 100 0.1172 0.04783 0.1112 0.131 0.182 0.1131 0.04385 0.1065 0.1269 0.1778 0.33


==> moviermr.dat <==
%% LaTeX2e file `moviermr.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis fmu fhals bcdp gcd sacd dum out label
 10 0.9846 0.9832 0.9823 0.9817 0.9817 NaN NaN NaN
 20 0.9809 0.9828 0.9814 0.9814 0.9771 NaN NaN NaN
 50 0.9758 0.9785 0.979 0.9739 0.9698 NaN NaN NaN
 75 0.9765 0.9852 0.9783 0.9711 0.9612 NaN NaN NaN
 100 0.9744 0.9866 0.9799 0.9679 0.9565 NaN NaN NaN


==> movierr.dat <==
%% LaTeX2e file `movierr.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis fmu fhals bcdp gcd sacd dum out label
 10 20.94 20.89 18.12 94.05 1.82 NaN NaN NaN
 20 36.89 36.61 36.8 161.3 2.925 NaN NaN NaN
 50 91.04 95.38 87.42 571.9 7.377 NaN NaN NaN
 75 133.4 137 137.8 897.7 11.04 NaN NaN NaN
 100 183.1 184.2 210.9 1447 15.62 NaN NaN NaN


==> rank.dat <==
%% LaTeX2e file `rank.dat'
%% generated by the `filecontents' environment
%% from source `figex' on 2019/04/18.
%%
 xaxis apg fmu fhals bcdp gcd sacd dum
 10 19.57 19.57 19.52 9.09 53.03 2.75 1
 30 NaN 51.52 51.61 20.53 188.1 6.35 1
 50 NaN 84.42 84.21 32.71 358.6 10.84 1
 75 NaN 126.9 129.8 50.96 629 17.52 1
 100 NaN 189.4 197.8 65.03 956.3 21.26 1
 125 NaN 214.1 217.2 78.18 1337 26.74 10000


==> rankhpc.dat <==
%% LaTeX2e file `rankhpc.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis apg fmu fhals bcdp gcd sacd fsacd dum out label
 10 301.3 301.3 297.6 368.5 980.9 170.8 180.4 15000 NaN NaN
 30 NaN 682.3 675.5 777.6 1871 494.1 314.4 15000 NaN NaN
 50 NaN 1123 1079 1146 3361 810.2 319.5 15000 NaN NaN
 75 NaN 1548 1562 1503 4809 1214 371.1 15000 NaN NaN
 100 NaN 2119 2065 2241 7610 1576 397.5 15000 2119 o.m
 125 NaN NaN NaN 2789 8561 2108 419.1 15000 NaN NaN
 150 NaN NaN NaN 3176 11080 2693 468.8 100000 NaN NaN


==> ranki.dat <==
%% LaTeX2e file `ranki.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
xaxis apg fmu fhals bcdp gcd sacd dum
10 44.38 44.38 44.43 26.38 91 9.17 9
30 NaN 78.34 77.05 26.68 371.24 13.35 9
50 NaN 127.92 129.49 44.54 713.28 24.47 9
75 NaN 186.08 189.22 64.48 1194.3 31.24 9
100 NaN 253.04 251.08 84.87 1830.87 48.52 9
125 NaN 309.61 313.54 109.27 2774.69 58.68 10000



==> workers.dat <==
%% LaTeX2e file `workers.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/30.
%%
 xaxis sacd fsacd
 1 14480 19450
 2 14480 10610
 4 14480 5894
 6 14480 4348
 8 14480 3826
 10 14480 3572
 12 14480 3397
 14 14480 3314
 16 14480 3346
 18 14480 3316
 20 14480 3157
 22 14480 3454
 24 14480 3490

